Dynamical Masses and Stellar Evolutionary Model Predictions of M-Stars

In this era of Gaia and ALMA, dynamical stellar mass measurements provide benchmarks that are independent of observations of stellar characteristics and their uncertainties. These benchmarks can then be used to validate and improve stellar evolutionary models, which can lead to both imprecise and inaccurate mass predictions for pre-main-sequence, low-mass stars. We present the dynamical stellar masses derived from disks around three M-stars (FP Tau, J0432+1827, and J1100-7619) using ALMA observations of $^{12}$CO (J=2--1) and $^{13}$CO (J=2--1) emission. These are the first dynamical stellar mass measurements for J0432+1827 and J1100-7619 and the most precise measurement for FP Tau. Fiducial stellar evolutionary model tracks, which do not include any treatment of magnetic activity, agree with the dynamical measurement of J0432+1827 but underpredict the mass by $\sim$60\% for FP Tau and $\sim$80\% for J1100-7619. Possible explanations for the underpredictions include inaccurate assumptions of stellar effective temperature, undetected binarity for J1100-7619, and that fiducial stellar evolutionary models are not complex enough to represent these stars. In the former case, the stellar effective temperatures would need to be increased by $\sim$40K to $\sim$340K to reconcile the fiducial model predictions with the dynamically-measured masses. In the latter case, we show that the dynamical masses can be reproduced using results from stellar evolutionary models with starspots, which incorporate fractional starspot coverage to represent the manifestation of magnetic activity. Folding in low-mass M-stars from the literature and assuming that the stellar effective temperatures are imprecise but accurate, we find tentative evidence of a relationship between fractional starspot coverage and observed effective temperature for these young, cool stars.

==> Pictures/tableMDStell_litSEM.txt <==
Disk	Dist.	Spec. Type	$L_*$	$M_*$	$t_*$	$T_\mathrm{eff}$
FP Tau	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	0.24$^{+0.091}_{-0.066}$	1$^{+0.58}_{-0.75}$	3311$^{+156}_{-149}$	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	0.24$^{+0.099}_{-0.054}$	0.501$^{+1.5}_{-0.3}$	3311$^{+156}_{-149}$	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	0.302$^{+0.087}_{-0.088}$	1.58$^{+0.93}_{-1.2}$	3311$^{+156}_{-149}$	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	0.355$^{+0.092}_{-0.1}$	2.51$^{+0.65}_{-2}$	3311$^{+156}_{-149}$	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	0.407$^{+0.12}_{-0.11}$	2.51$^{+0.65}_{-1.9}$	3311$^{+156}_{-149}$	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	0.479$^{+0.15}_{-0.12}$	3.16$^{+1.8}_{-2.2}$	3311$^{+156}_{-149}$	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	0.575$^{+0.18}_{-0.14}$	3.16$^{+3.1}_{-1.2}$	3311$^{+156}_{-149}$
FP Tau	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	0.24$^{+0.091}_{-0.066}$	1$^{+0.58}_{-0.75}$	3311$^{+156}_{-149}$	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	0.24$^{+0.099}_{-0.054}$	0.501$^{+1.5}_{-0.3}$	3311$^{+156}_{-149}$	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	0.302$^{+0.087}_{-0.088}$	1.58$^{+0.93}_{-1.2}$	3311$^{+156}_{-149}$	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	0.355$^{+0.092}_{-0.1}$	2.51$^{+0.65}_{-2}$	3311$^{+156}_{-149}$	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	0.407$^{+0.12}_{-0.11}$	2.51$^{+0.65}_{-1.9}$	3311$^{+156}_{-149}$	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	0.479$^{+0.15}_{-0.12}$	3.16$^{+1.8}_{-2.2}$	3311$^{+156}_{-149}$	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	0.575$^{+0.18}_{-0.14}$	3.16$^{+3.1}_{-1.2}$	3311$^{+156}_{-149}$
J0432+1827	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	0.174$^{+0.083}_{-0.048}$	2.51$^{+3.8}_{-1.3}$	3162$^{+149}_{-142}$	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	0.17$^{+0.087}_{-0.05}$	5.01$^{+1.3}_{-4.2}$	3162$^{+149}_{-142}$	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	0.219$^{+0.1}_{-0.071}$	5.01$^{+2.9}_{-4}$	3162$^{+149}_{-142}$	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	0.269$^{+0.12}_{-0.083}$	6.31$^{+6.3}_{-4.3}$	3162$^{+149}_{-142}$	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	0.363$^{+0.1}_{-0.12}$	6.31$^{+9.5}_{-3.1}$	3162$^{+149}_{-142}$	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	0.447$^{+0.18}_{-0.21}$	10$^{+15}_{-5}$	3162$^{+149}_{-142}$	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	0.513$^{+0.26}_{-0.17}$	15.8$^{+24}_{-7.9}$	3162$^{+149}_{-142}$
J0432+1827	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	0.174$^{+0.083}_{-0.048}$	2.51$^{+3.8}_{-1.3}$	3162$^{+149}_{-142}$	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	0.17$^{+0.087}_{-0.05}$	5.01$^{+1.3}_{-4.2}$	3162$^{+149}_{-142}$	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	0.219$^{+0.1}_{-0.071}$	5.01$^{+2.9}_{-4}$	3162$^{+149}_{-142}$	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	0.269$^{+0.12}_{-0.083}$	6.31$^{+6.3}_{-4.3}$	3162$^{+149}_{-142}$	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	0.363$^{+0.1}_{-0.12}$	6.31$^{+9.5}_{-3.1}$	3162$^{+149}_{-142}$	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	0.447$^{+0.18}_{-0.21}$	10$^{+15}_{-5}$	3162$^{+149}_{-142}$	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	0.513$^{+0.26}_{-0.17}$	15.8$^{+24}_{-7.9}$	3162$^{+149}_{-142}$
J1100-7619	190$^{+4}_{-4}$	M4	0.145$^{+0.085}_{-0.053}$	0.251$^{+0.051}_{-0.042}$	2$^{+3}_{-1}$	3311$^{+77}_{-75}$	190$^{+4}_{-4}$	M4	0.145$^{+0.085}_{-0.053}$	0.251$^{+0.051}_{-0.042}$	3.16$^{+1.8}_{-2.5}$	3311$^{+77}_{-75}$	190$^{+4}_{-4}$	M4	0.145$^{+0.085}_{-0.053}$	0.302$^{+0.061}_{-0.051}$	3.98$^{+2.3}_{-3}$	3311$^{+77}_{-75}$	190$^{+4}_{-4}$	M4	0.145$^{+0.085}_{-0.053}$	0.363$^{+0.064}_{-0.054}$	3.98$^{+4}_{-2}$	3311$^{+77}_{-75}$	190$^{+4}_{-4}$	M4	0.145$^{+0.085}_{-0.053}$	0.437$^{+0.076}_{-0.065}$	5.01$^{+7.6}_{-2.5}$	3311$^{+77}_{-75}$	190$^{+4}_{-4}$	M4	0.145$^{+0.085}_{-0.053}$	0.55$^{+0.053}_{-0.1}$	6.31$^{+9.5}_{-3.1}$	3311$^{+77}_{-75}$	190$^{+4}_{-4}$	M4	0.145$^{+0.085}_{-0.053}$	0.646$^{+0.046}_{-0.11}$	10$^{+15}_{-5}$	3311$^{+77}_{-75}$


==> Pictures/tableMDStell_modparams.txt <==
	fptau_12CO	fptau_13CO	j04322210_12CO	j04322210_13CO	j11004022_12CO	
Dist. (pc)	128.47	128.47	141.9	141.9	191.54000000000002	
$\gamma$1.0	1.0	1.0	1.0	1.0	
$M_*$	0.399$^{+0.0072}_{-0.007}$	0.379$^{+0.015}_{-0.014}$	0.185$^{+0.0041}_{-0.0041}$	0.203$^{+0.0052}_{-0.0051}$	0.461$^{+0.057}_{-0.046}$	
$r_\mathrm{c}$	7.5$^{+0.56}_{-0.52}$	4.75$^{+1.1}_{-0.5}$	28.6$^{+0.69}_{-0.67}$	33.5$^{+2.3}_{-2.4}$	43.4$^{+0.9}_{-0.88}$	
$T_{10}$	60$^{+1.3}_{-1.2}$	30.8$^{+2.3}_{-2.1}$	49.1$^{+0.57}_{-0.56}$	40$^{+1.6}_{-1.6}$	23.9$^{+0.35}_{-0.34}$	
$q$	0.559$^{+0.0093}_{-0.0094}$	0.345$^{+0.063}_{-0.077}$	0.466$^{+0.0053}_{-0.0054}$	0.36$^{+0.036}_{-0.04}$	0.178$^{+0.006}_{-0.006}$	
$\Sigma_\mathrm{c}$	56.4$^{+84}_{-33}$	1.38e+03$^{+3.9e+03}_{-1.2e+03}$	0.196$^{+0.039}_{-0.032}$	0.24$^{+0.1}_{-0.065}$	0.115$^{+0.019}_{-0.016}$	
$\xi$	0.1$^{+0.02}_{-0.022}$	0.361$^{+0.067}_{-0.055}$	0.17$^{+0.0041}_{-0.004}$	0.171$^{+0.015}_{-0.014}$	0.122$^{+0.0018}_{-0.0018}$	
$\theta_\mathrm{inc}$	65$^{+0.48}_{-0.46}$	63.5$^{+2}_{-2.2}$	56.9$^{+0.29}_{-0.28}$	59.8$^{+0.74}_{-0.76}$	15.5$^{+0.86}_{-0.91}$	
$\theta_\mathrm{P.A.}$	330$^{+0.32}_{-0.31}$	334$^{+1.4}_{-1.4}$	384$^{+0.18}_{-0.18}$	384$^{+0.53}_{-0.52}$	431$^{+0.16}_{-0.15}$	
$v_\mathrm{sys}$	8.34$^{+0.0053}_{-0.0055}$	8.39$^{+0.029}_{-0.03}$	5.62$^{+0.0019}_{-0.0019}$	5.64$^{+0.0061}_{-0.0061}$	4.74$^{+0.00069}_{-0.00067}$	
$\mu_\mathrm{RA}$	0.0816$^{+0.0011}_{-0.0011}$	0.0721$^{+0.0034}_{-0.0036}$	0.24$^{+0.0013}_{-0.0014}$	0.244$^{+0.0026}_{-0.0026}$	-0.077$^{+0.0017}_{-0.0017}$	
$\mu_\mathrm{Dec.}$	-0.436$^{+0.0013}_{-0.0013}$	-0.426$^{+0.004}_{-0.0038}$	-0.264$^{+0.0015}_{-0.0015}$	-0.267$^{+0.0031}_{-0.003}$	0.153$^{+0.0015}_{-0.0015}$	


==> Pictures/tableMDStell_spotSEMs.txt <==
Disk	Dist.	Spec. Type	$L_*$	$T_\mathrm{eff}$M_dyn	f_spot	M_spot	f_spot	M_spot	f_spot	M_spot	f_spot	M_spot	f_spot	M_spot	f_spot	M_spot	f_spot	M_spot	f_spot	M_spot	f_spot	M_spot	f_spot	M_spot	f_spot	M_spot	f_spot	M_spot	f_spot	M_spot	f_spot	M_spot

FP Tau	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	3311$^{+156}_{-149}$	nan	0.24$^{+0.091}_{-0.066}$	0.00	0.24$^{+0.099}_{-0.054}$	0.17	0.302$^{+0.087}_{-0.088}$	0.34	0.355$^{+0.092}_{-0.1}$	0.51	0.407$^{+0.12}_{-0.11}$	0.68	0.479$^{+0.15}_{-0.12}$	0.85	0.575$^{+0.18}_{-0.14}$
FP Tau	128$^{+2}_{-2}$	M4	0.269$^{+0.033}_{-0.029}$	3311$^{+156}_{-149}$	nan	0.24$^{+0.091}_{-0.066}$	0.00	0.24$^{+0.099}_{-0.054}$	0.17	0.302$^{+0.087}_{-0.088}$	0.34	0.355$^{+0.092}_{-0.1}$	0.51	0.407$^{+0.12}_{-0.11}$	0.68	0.479$^{+0.15}_{-0.12}$	0.85	0.575$^{+0.18}_{-0.14}$
J0432+1827	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	3162$^{+149}_{-142}$	nan	0.174$^{+0.083}_{-0.048}$	0.00	0.17$^{+0.087}_{-0.05}$	0.17	0.219$^{+0.1}_{-0.071}$	0.34	0.269$^{+0.12}_{-0.083}$	0.51	0.363$^{+0.1}_{-0.12}$	0.68	0.447$^{+0.18}_{-0.21}$	0.85	0.513$^{+0.26}_{-0.17}$
J0432+1827	141$^{+3}_{-3}$	M4.75	0.0759$^{+0.024}_{-0.018}$	3162$^{+149}_{-142}$	nan	0.174$^{+0.083}_{-0.048}$	0.00	0.17$^{+0.087}_{-0.05}$	0.17	0.219$^{+0.1}_{-0.071}$	0.34	0.269$^{+0.12}_{-0.083}$	0.51	0.363$^{+0.1}_{-0.12}$	0.68	0.447$^{+0.18}_{-0.21}$	0.85	0.513$^{+0.26}_{-0.17}$
J1100-7619	190$^{+4}_{-4}$	M4	0.145$^{+0.085}_{-0.053}$	3311$^{+77}_{-75}$	nan	0.251$^{+0.051}_{-0.042}$	0.00	0.251$^{+0.051}_{-0.042}$	0.17	0.302$^{+0.061}_{-0.051}$	0.34	0.363$^{+0.064}_{-0.054}$	0.51	0.437$^{+0.076}_{-0.065}$	0.68	0.55$^{+0.053}_{-0.1}$	0.85	0.646$^{+0.046}_{-0.11}$
CX Tau	128$^{+1}_{-1}$	M2.5	0.249$^{+0.15}_{-0.092}$	3485$^{+164}_{-157}$	nan	0.355$^{+0.12}_{-0.092}$	0.00	0.355$^{+0.12}_{-0.092}$	0.17	0.407$^{+0.14}_{-0.11}$	0.34	0.468$^{+0.16}_{-0.12}$	0.51	0.55$^{+0.19}_{-0.14}$	0.68	0.646$^{+0.23}_{-0.17}$	0.85	0.741$^{+0.26}_{-0.19}$
GO Tau	144$^{+1}_{-1}$	M2.3	0.211$^{+0.12}_{-0.078}$	3515$^{+166}_{-158}$	nan	0.372$^{+0.13}_{-0.096}$	0.00	0.38$^{+0.13}_{-0.098}$	0.17	0.437$^{+0.15}_{-0.11}$	0.34	0.501$^{+0.17}_{-0.13}$	0.51	0.589$^{+0.21}_{-0.15}$	0.68	0.676$^{+0.24}_{-0.17}$	0.85	0.759$^{+0.26}_{-0.2}$
HO Tau	161$^{+1}_{-1}$	M3.2	0.142$^{+0.083}_{-0.052}$	3365$^{+159}_{-151}$	nan	0.282$^{+0.098}_{-0.073}$	0.00	0.288$^{+0.1}_{-0.075}$	0.17	0.339$^{+0.12}_{-0.088}$	0.34	0.407$^{+0.14}_{-0.11}$	0.51	0.479$^{+0.17}_{-0.12}$	0.68	0.575$^{+0.2}_{-0.15}$	0.85	0.646$^{+0.23}_{-0.17}$
FM Tau	131$^{+1}_{-1}$	M4.5	0.0713$^{+0.042}_{-0.026}$	3085$^{+145}_{-139}$	nan	0.151$^{+0.067}_{-0.037}$	0.00	0.148$^{+0.066}_{-0.036}$	0.17	0.178$^{+0.079}_{-0.043}$	0.34	0.224$^{+0.1}_{-0.054}$	0.51	0.282$^{+0.13}_{-0.068}$	0.68	0.355$^{+0.16}_{-0.086}$	0.85	0.457$^{+0.2}_{-0.11}$
CY Tau	128$^{+1}_{-1}$	M2.3	0.253$^{+0.15}_{-0.093}$	3500$^{+165}_{-158}$	nan	0.355$^{+0.12}_{-0.092}$	0.00	0.363$^{+0.13}_{-0.094}$	0.17	0.417$^{+0.15}_{-0.11}$	0.34	0.479$^{+0.17}_{-0.12}$	0.51	0.562$^{+0.2}_{-0.15}$	0.68	0.661$^{+0.23}_{-0.17}$	0.85	0.759$^{+0.26}_{-0.2}$
DE Tau	127$^{+1}_{-1}$	M2.3	0.492$^{+0.29}_{-0.18}$	3515$^{+166}_{-158}$	nan	0.355$^{+0.12}_{-0.092}$	0.00	0.355$^{+0.12}_{-0.092}$	0.17	0.407$^{+0.14}_{-0.11}$	0.34	0.457$^{+0.16}_{-0.12}$	0.51	0.525$^{+0.18}_{-0.14}$	0.68	0.603$^{+0.21}_{-0.16}$	0.85	0.692$^{+0.24}_{-0.18}$


==> notes.txt <==
NOTES FROM FEIDEN 2015: review of stellar evolution models
https://ui.adsabs.harvard.edu/abs/2016IAUS..314...79F/abstract
> Reasons stellar evolution models and derived ages are useful
 - "Essential for understanding time dependence of astrophysical phenomena"
 - "Theory provides absolute ages of stellar systems... particularly consequential for young populations, where variety of processes are on-going that lead directly to observed properties of older stars and stellar systems"
 - "Ages provided by young stellar models inform understanding of lifetimes of protoplanetary disks, timescales for formation of giant planets, timescales for stellar angular moment evolution, time evolution of stellar magnetic activity"
 - "Young stellar ages provide info regarding formation and thermal evolution of stars and sub-stellar objects"
 - ***"Given their role in providing constraints on number of astrophysical processes, critical that stellar models provide accurate characterization of stellar populations, further necessitating that models yield accurate properties of individual stars"***

> Performance of stellar evolution models
 - "Performance of stellar evolution models can be assessed using two complementary astrophysical benchmarks: color-magnitude diagrams, touchstone stars"

> Color-magnitude diagrams as benchmarks
 - "Color-magnitude diagrams provide extensive diagnostic info about validity of stellar evolution models across range of effective temperatures and luminosities"
 - "For the youngest populations, evidence of significant luminosity spread at constant color in color-magnitude diagrams, a spread that cannot be reproduced by single standard stellar model isochrone (e.g., Hillenbrand 1997, Da Rio et al. 2010)."
  - ***"Observational errors do not appear to be source of spread.  Instead, spreads are indicative of either genuine age spreads of several Myr resulting from extended star formation processes or they are highlighting effects that result from physics not presently included in standard stellar models"***
 - "The precise origin of luminosity spreads is unresolved (e.g., Jeffries 2012), but multiple mechanisms have been identified that are able to generate intrinsic spreads in color-magnitude diagrams without the need to invoke extended star formation events.  These include mechanisms like starspots (Somers, this volume) and episodic accretion (Baraffe et al. 2010)"
 - ***"Beyond about 20 Myr, luminosity scatter ... starts to decrease with single standard stellar model isochrones providing more accurate representations of the data.  May simply be due to fact that relative age differences of several Myr grow increasingly irrelevant after about 20 Myr or it may be result of non-standard physics playing less of a role in governing observed properties of stars"
  - "For example, effects of early episodic accretion are only expected to be noticeable up to ages of around 20 Myr before theoretical predictions converge with standard stellar model results.  Alternatively, it may be a combination of the two effects."
 - ***"However, this is contrasted by the fact that, for ages below about 100 Myr, noticeable disagreements between ages of young stellar populations derived from cool low-mass stars and those from hotter intermediate-mass stars that have reached the main sequence, with ages decreasing as stellar mass decreases (e.g., Hillenbrand 1997, Mamajek & Bell 2014, Herczeg & Hillenbrand 2015).  So, while apparent age scatters at a given color decrease, standard models are unable to provide consistent age estimates across color-magnitude diagram for young stellar populations, strongly suggesting that there are missing phsyics in stellar models"***
 - ***"Unfortunately, despite utility of color-magnitude diagrams, they can mask significant errors present in stellar models.  Bolometric corrections and photometric colors derived from either theoretical model atmosphere calculations or empirical methods can provide a counter-balance against more fundamental model errors"***

> Stellar fundamental properties as benchmarks
 - "Observations of touchstone (or benchmark) stars allow tests of stellar evolution theory at most fundamental level by providing direct measurements of stellar masses, radii, effective temperatures, and luminosities"
 - ***"Dynamical systems with measured stellar masses are of greatest interest, as mass is a direct input parameter in stellar models, largely determining the entire evolution of a star"***
 - ***"Over the past decade, several studies have leveraged dynamical information from young binary systems to confront stellar model predictions (e.g., Hillenbrand & White 2004, Mathieu et al. 2007, Stassun et al. 2014).  Each study has invariably led to same result: modern stellar evolution models are unable to accurately predict the properties of young, low-mass stars in binary systems"***
 - ***"Hillenbrand & White (2004) demonstrated that young stellar models systematically predict masses that are too small for given stellar effective temperature and luminosity (radius).  Their study relied on large collection of predominantly astrometric binaries, with few known eclipsing binary systems.  Recently, Stassun et al. (2014) showed that latest generations of stellar models fair no better than those adopted by Hillenbrand & White (2004).  Using smaller sample of carefully selected eclipsing binaries, stellar models were shown to overestimate observed masses for primaries, but understeimate masses for secondary stars.  Models performed better above 1 M_Sun than they did below that threshold.  Still, models were unable to provide a mean absolute accuracy better than 5% at high masses and no better than 20% accuracy at low masses."***
 - ***"However, should be concerned about using binary systems to characterize the reliability of young stellar models.  Young binary systems are thought to endure numerous strong dynamical interactions during their first few million years, potentially slowing stellar contraction rates by pumping energy into stars.  In fact, tantalizing correlation between presence of significant modeling errors and presence of tertiary companion among eclipsing binary systems (Stassun et al. 2014), suggesting that tidal heating may be important when considering structure and evolution of young stars"***
 - ***"NEVERTHELESS, investigations focusing on samples of single stars with well determined temperatures and luminosities find internal inconsistencies in stellar models.  As with color-magnitude diagrams, comparisons of stellar populations in theoretical plane show that models predict systematically younger ages with decreasing effective temperatures (e.g., Malo et al. 2014).  This may reflect discrepancies in color-magnitude diagrams being translated to the theoretical plane with the adoption of empirical bolometric corrections.  However, Malo et al. (2014) relied on an independent method to arrive at the same conclusion, suggesting the result is a general feature of stellar model predictions"***

> Progress and fundamental limitations of stellar evolution models
...Discussion of including effects of magnetic fields and starspots and etc....



NOTES FROM CZEKALA+2015: DiskJockey citation, example of dynamical estimate of stellar mass
https://ui.adsabs.harvard.edu/abs/2015ApJ...806..154C/abstract
> Reasons precise measurements of physical properties of pre-main sequence (pre-MS) stars are useful
 - "Precise measurements of physical properties of preMS stars are fundamental to testing theoretical predictions of stellar evolution models"
 - ***"Such models are basis for deriving variety of interesting quantities in star formation research, including masses and ages of individual preMS stars from secondary properties (such as effective temperature and luminosity), the initial mass function of star-forming regions, and timescale for circumstellar disk evolution and planet formation, etc."***
 - ***"To successfully test and help refine theoretical models of preMS evolution, we require sample of 'benchmark' systems where fundamental properties are known.  Key constraint for such systems is direct (i.e., dynamical) measurement of stellar mass"***
 - ***"Unfortunately, few such benchmarks exist, particularly at low end of mass spectrum (Mstar < 2Msun), where models are in greatest need of calibration (see, e.g., Hillenbrand & White 2004, Stassun et al. 2004, 2006, 2007, 2008, Mathieu+ 2007, p 411, Gennaro+ 2012)."***
 -Discussion of existing data for eclipsing binaries...
 - ***"Therefore, additional preMS stellar mass benchmarks are crucial.  Ideally, these would include single stars or binaries without potentially complicating effects of tertiary component.  In particular, single or binary preMS stars with circumstellar or circumbinary disks offer opportunity to dynamically measure stellar masses using Keplerian orbital motion of gas disk (e.g., Simon+2000, Schaefer+2009, Rosenfeld+2012b)"***
 - ***"...ALMA has started to provide unprecedented sensitivity to molecular line emission from disks, and upcoming CAIA mission is poised to give accurate distances to these systems"***
 - ***"Just as important... is he development of robust procedures for their careful analysis, including sophisticated molecular line modeling approaches and incorporation of state-of-the-art statistical methods for comparing stellar properties to current theoretical preMS evolution models"***
 - ***"The overall consistency between Mstar estimates for AK Sco validates absolute accuracy of disk-based dynamical mass technique.  This method has great promise in ALMA era, since it is uniquely capable of providing precise (few %) masses of statistically large samples of single preMS stars that can be used to test and calibrate models of early stellar evolution"***



NOTES FROM STASSUN+ 2014: Comparisons between benchmarks and stellar evolution models
https://ui.adsabs.harvard.edu/abs/2014NewAR..60....1S/abstract
> Eclipsing binaries for testing stellar evolution models
 - ...Discussion of using EBs for testing stellar evolution models...
 - ***"Such accurately determined stellar properties enable stringent tests of stellar models.  For main-sequence EBs, these tests generally find that the models perform very well at masses >= 1 MSun, but at lower masses there are important discrepancies."***
  - "For example, low-mass EBs exhibit systematically lower effective temperatures and systematically larger radii than predicted by standard stellar models (see, e.g., Torres & Ribas, 2002, Ribas, 2003; Lopez-Morales & Ribas, 2005; Torres, 2013.  This may be result of magnetic activity that is often observed among low-mass stars."
 - Stuff about updated stellar models and performance for EBs... both improvements and caveats...
 - ***"Thus, while effects of magnetic activity appear to be important for some extremely active low-mass EBs (Stassun+ 2012, Feiden & Chaboyer 2012b,2013), proving valuable to carefully reexaming ability of standard stellar models to reproduce majority of EBs when confronted with realistic observational uncertanties and more accurate priors on other relevant stellar properties, such as stellar ages"***
> PreMS EBs, and why low-mass stars in preMS evolutionary phase particularly complex
 - Expected to be fully convective (the physics of which is difficult to model); "very young stars generally rapidly rotating... thus almost always exhibit some indicator of strong magnetic activity", so magnetic fields important; "all preMS stars have presumably undergone phase of vigorous accretion, if not still actively accreting, making effects of previous accretion history salient (e.g., Baraffe+ 2009; Simon&Obbie 2009; Baraffe&Chabrier 2010)"; "preMS stars by definition not yet full main-sequence hydrostatic equilibrium and still contracting"
> Observed stellar luminosities are uncertain for young preMS stars; preMS stars are observationally challenging
 - "Many if not most preMS stars exhibit variability and complexities arising from active accretion (e.g., Herbst+1994) that are difficult ... to separate from magnetic activity"; "frequently observed within larger star-forming regions that have strong nebular emission and that subject stars to highly dynamical environment including grav. interactions with other stars (e.g., Bate 2009)"; basic stellar properties for preMS stars often confounded by uncertain circumstellar and/or environmental extinction, uncertaint distances, and even uncertainties in Teff scale and bolometric corrections"
 - Thus, uncertainties to "degree of coevality in young star-forming regions because of large uncertainties in observed stellar luminosities (e.g., Kraus&Hillenbrand2009, Da Rio+2010, Jeffries+2011)"
> Why empirical testing and benchmarking of preMS stellar evolution models important
 - "Models are basis for inferred masses and ages of vast majority of young stars.  Consequently, understanding of basic stellar astrophysical ingredients, such as initial mass functions, depends on these models.  Likewise, understanding of timescales for dissipation of circumstellar disks and for formation of planets around stars relies entirely on age scale implied by models"
 - ***"Transforming directly observed properties of young stars, such as temperatures and luminosities, into masses and ages using current suite of theoretical preMS stellar models results in factor of ~2-3 variation in mass and in age due to large differences in theoretical evolutionary preMS tracks (Figure 1, and see, e.g., Simon+2000; Hillenbrand&White2004; Soderblom+2013)"***
  - Example of discrepancies between stellar evolution model results given specific radius and Teff
 - ***"Predictions of preMS stellar models remain very much in need of benchmarking against accurate empirical measurements of preMS stellar properties"***
> "Previous reviews of empirical constraints on preMS models", including considered dynamical work of preMS EBs, preMS visual binaries with astrometric orbits, single preMS stars with rotation curve measurements of circumstellar disks"
 - Young+2001:
  - https://ui.adsabs.harvard.edu/abs/2001ApJ...556..230Y/abstract
  - "We compare 18 binary systems with precisely determined radii and masses from 23 to 1.1 MSun and stellar evolution models produced with our newly revised code TYCHO"
  - "Detached, double-lined eclipsing binaries provide most accurate source of info on stellar masses and radii and as such provide crucial test for models of stellar evolution (Andersen 1991)"
 - Hillenbrand&White 2004:
  - https://ui.adsabs.harvard.edu/abs/2004ApJ...604..741H/abstract
  - "Assembled database of stars having both masses determined from measured orbital dynamics and sufficient spectral and photometric information for placement on theoretical H-R diagram.  Our sample consists of 115 low-mass (M < 2.0MSun) stars, 27 preMS and 88 MS.  We use a variety of available preMS evolutionary calculations to test consistency of predicted stellar masses with dynamically determined masses."
 - Mathieu+ 2007: Conference presentation; no new measurements, it seems; did state need more for dyn. measurements of mass below 0.5MSun
 - Tognelli+ 2012: "Comparison between theory and observations was conducted on five young clusters <names> and four preMS EBs"
 - Gennaro+ 2012: "We apply objective Bayesian method to compare theoretical predictions with observations, obtaining robust uncertainties for output values and assessing overall quality of comparison"
 - Bell+ 2012 (https://ui.adsabs.harvard.edu/abs/2012MNRAS.424.3178B/abstract): ***"We present critical assessment of commonly used preMS isochrones by comparing predictions to set of well-calibrated color-magnitude diagrams of the Pleiades in the wavelength range 0.4-2.5um.  Our analysis shows that for temperatures < 4000K, models systematically overestimate flux by factor of 2 at 0.5um, though this decreases with wavelength, becoming engligible at 2.2um.  In optical colors this will result in ages for stars younger than 10Myr being underestimated by factors of between 2-3."
 - This work: "focus exclusively on sample of published, well characterized preMS EBs, as provide direct measurements of both stellar masses and stellar radii, as well as additional empirical determinations of quantities such as mass ratios and tempreature ratios that can be used as stringent constraints on stellar models"
> Findings from comparisons of observed stellar properties and standard model predictions for young single tars
 - "Presence of tertiary companions in many of preMS EBs appears in some way to corrupt agreement of observed stellar properties with standard model predictions for young single stars"
 - Notes about how modelers should publish more details in their papers, aside from R, Teff, L, "such as lithium abundance and properties of stellar convection zone"



> NOTES FROM Hillenbrand&White 2004:
 - https://ui.adsabs.harvard.edu/abs/2004ApJ...604..741H/abstract
 - "Assembled database of stars having both masses determined from measured orbital dynamics and sufficient spectral and photometric information for placement on theoretical H-R diagram.  Our sample consists of 115 low-mass (M < 2.0MSun) stars, 27 preMS and 88 MS.  We use a variety of available preMS evolutionary calculations to test consistency of predicted stellar masses with dynamically determined masses."
 - "For MS stars, all models considered predict masses consistent with dynamical values above 1.2MSun and some models predict consistent masses at solar or slightly lower masses, but no models predict consistent masses below 0.5MSun, with all models systematically underpredictin such low masses by 5%-20%." "Failure at low masses stems from poor match of most models to empirical main sequence below temperatures at 3800K, at which molecules become dominant source of opacity and convection is dominant mode of energy transport.:
 - ***"For preMS sample ... generally good agreement between predicted and dynamical masses above 1.2MSun for all models.  Below 1.2MSun and down to 0.3MSun (lowest mass testable), most evolutionary systematically underpredict dynamically determined masses by 10%-30% on average"
> Intro - e.g., how stellar evolution models can be used
 - "Mass, angular momentum, and composition, which together determine almost exclusively entire evolutionary history of any given (single) star"
 - "Masses and ages often inferred from H-R diagrams via comparisons to increasingly large suite of preMS evolutionary calculations.  Instead of adopting main-sequence mass-luminosity relationship, explicitly accounts for evolution of mass-luminosity relationship with age.  Inferred stellar masses and ages then used to construct initial mass functions and to surmise star formation histories in stellar associations"
 - ***"Complications to simple luminosity and effective temperature evolution via radial contraction are effects of rotation, composition, accretion, magnetic fields, presence of dust in atmospheres of lowest mass stars and brown dwarfs.  These have been explored in limited capacity as well, as discussed by Mendes, D'Antona, Mazzitelli 1999; D'Anto, Ventura, Mazzitelli 2000; Baraffe+2002; Siess&Livio1997; Siess+1997"***
 - ***"Comparisons between young cluster data and isochrones show inconsistencies that lead us to infer that ages younger than ~10Myr particularly uncertain and that masses are also likely biased"***
 - Despite uncertainties, "these tracks are primary tool used to determine ages and masses of young stars and thus cornerstone on which conclusions of many star formation studies rest.  Examples include interpretation of observational data in metacontext, such as initial mass function, star formation history of particular region, or evolution of circumstellar disks or stellar angular momentum through preMS .  Such conclusions rely entirely on evolutionary models, and systematically different results can arise from use of differnt moels"
 - ***"Predicted masses can be compared with those inferred from either binary orbits (e.g., Casey+1998; Covino+2000; Steffen+2001) or velocity profiles of rotating circumstellar disks (e.g., Simon,Dutrey,Guilloteau2000; Dutrey,Guilloteau,Simon2003)"***
 - ***"We explore consistency <tracks vs. masses from orbital dynamics>. Sample ... includes preMS and MS stars.  Lower mass limits imposed by available fundamental mass data (0.1MSun for MS, 0.3MSun for preMS), and upper limit (2MSun) adopted to include only unevolved MS objects)"***
 - ***Lowest preMS mass of 0.294 +\- 0.027 for UZ Tau Ab*** - from Simon+2000.  All other preMS had masses >= 0.55; CY Tau=0.55, DM Tau = 0.55, DL Tau = 0.72...
 - For preMS subset (27 in total): 8 from double-lined eclipsing binary systems ("have most accurately determined masses among preMS sample, but are all approx. solar or large mass stars"); 1 double-lined spectroscopic binary; 9 with masses from disk kinematics (Simon+2000, Dutrey+2003); rest are binaries with total dynamical mass estimates"
 - NOTE: UZ TAU AB ACTUALLY UZ TAU EB? see Gennaro+2012
> Results relative to tracks for preMS stars
 - "Relative to MS sample, preMS stars have poorly constrained temperatures and luminosities, leading to larger errors in H-R diagram placement and hence larger errors in predicted masses.  In addition, errors in dynamical masses for this sample often substantially larger than 10% limit imposed on MS sample.  Finally, statistics for preMS comparatively worse, given small number of preMS stars with dynamically determined masses"
 - "Above 1.2MSun, models considered predict preMS masses consistent with dynamically determined values to better than 1sigma in mean, with DM94 and DM97 tracks tending to underpredict indiv. masses by 0%-10%"
 - "0.5-1.2MSun, most models predict masses too low by ~25% at 1-2sigma, on average, compared to dynamically determined vlaues.  General trend of underpredicted masses continues towards lowest preMS mass considered, 0.3MSun, although with slightly less significance ~1sigma"
 - ***"THERE ARE AT PRESENT NO DYNAMICAL MASS CONSTRAINTS AVAIALBLE AT MASSES LESS THAN 0.3msUN FOR preMS STARS"***
 - ***...Discussion of sysematic corrections that could be applied to some tracks to make the masses match with dynamical estimates...***
> Observational recommendations
 - "...need for more observatinal work on masses determined from orbital dynamics in preMS phase, where statistics of assembled sample are factors of 5-10 worse on MS at comparable masses.  ESPECIALLY PROBLEMATIC at lowest masses, where at prsent there are no preMS dynamical mass constraints at masses of less than 0.3MSun.  Finally, emphasize that usefulness of dynamical mass constraints on preMS evolutionary models currently limited by poorly determined L and Teff of young stars.  Additional dynamical mass determinations not likely improve constraints on evolutionary models, unless stellar parametrs can be more accurately determined for current sample."
- wow!



> NOTES ON SIMON+2000(1?): Actually contains dynamical mass estimates for 7 single T Tauri stars using IRAM interferometry of 12CO J=2--1
https://ui.adsabs.harvard.edu/abs/2000ApJ...545.1034S/abstract
 - "Capability of mm-wave interferometers to resolve spectral line emission of outer disks of preMS stars offers possibility to map their rotation.  Since disk mass usually very small compared to mass of star, provides means to measure stellar mass dyn. (e.g., Dutrey, Guilloteau, Simon 1994; Guilloteau, Dutrey 1998)"
 - "We use this technique to obtain new measurements of mass of five single preMS stars and one preMS binary.  Combined with our previous measurements of preMS single GM Aur and binary GG Tau (Dutrey+1998, Guilloteau, Dutrey, Simon 1999), measured stellar masses span range of ~2 to 0.5 MSun.  We use the results to test theoretical calculations of preMS evolution."
 - ***"THE ACTUAL DISTANCES TO THE INDIVIDUAL STARS ARE IMPORTANT FOR OUR ANALYSIS BUT ARE PRESENTLY UNKNOWN"***
 - Use IRAM interferometer observations of 12CO J=2--1
 - Derived parametrs: PA cont., inc cont., PA CO, inc CO, R_out, V_100 sin(i), systemic velocity, Mstar
 - Uncertainties were varied across the TT sample
> Conclusions
 - "Stellar masses can be measured dyn. by rotation of their circumstellar disks with high enough precision, less than 5%, that meaningful tests of calculations of preMS evolution are possible"
 - ***"OUR TESTS OF THE preMS TRACKS ARE LIMITED BY OUR PRESENT IGNORANCE OF ACTUAL DISTANCES TO INDIVIDUAL STARS"***
 - ***"ALL MEASUREMENTS AT PRESENT PERTAIN TO STARS > 0.5MSun, SO HAVE BEEN UNABLE TO TEST MODELS AT LOWEST END OF STELLAR MASS SPECTRUM."***
 - Mentioned looking forward to ALMA and GAIA to help with distance and observational constraints



> NOTES FROM GENNARO+2012:
https://ui.adsabs.harvard.edu/abs/2012MNRAS.420..986G/abstract
 - ***Need "an empirical calibration of preMS tracks and isochrones based on statistically significant sample of young stars with precisey determined parametrs (mass, temperature, radius, luminosity, chemical abundances)"
  - Measurements via detached, double-lined, eclipsing systems "which directly provide stellar masses, temperatures, and radii, yielding also distance-independent lum. thorugh Stephan law.  Unfortunately, currently available sample of preMS stars in EBs amounts only to 10 obj. in 6 systems"
  - Also "by astrometric measurements of binary systems that can be resolved thanks to interferometric observations.  ... radii cannot be determined though.  3 astrometric binary systems with both stars in preMS phase currently known and studied."
  - "...circumstellar disks.  From Keplerian velocities masses are inferred, although measurements require an independent estimate of distance to determine linear value of radius at which velocities measured.  Also, sample of known obj. in category quite small with only nine stars."
 - ***"as shown by <cites>, mass values from models in reasonable agreement with dyn. ones for intermediate-mass stars, whereas for low-mass stars theoretical values tend to underestimate the stellar mass (see Fig. 3 in Mathieu+2007)"
 - ***"From these studies, also clear that usefulness of such tests in constraining theoretical preMS models severely limited by still scarce accuracy of current empirical measurements of other stellar parameters, i.e. luminosity, chemical abundances, and above all effective temperature (see e.g., Hillenbrand&White2004; Mathieu+2007).  In near future, both size and quality of observed sample of test objects to calibrate preMS stellar tracks and isochrones are bound to increase"
 - "We apply objective Bayesian method to compare theoretical predictions with observations, obtaining robust uncertainties for output values and assessing overall quality of comparison"
> Dataset
 - "Number of preMS stars with direct mass measurements amounts nowadays to about 30 objects.  Sample we used consists of 25 preMS and 2 MS stars. (27 total)"
  - "10 are preMS stars in EB systems.  ... 6 are found in astrometric/spectroscopic systems (AS), i.e systems in which components can be resolved as separate point sources using interferometry.  Combining astrometry and line-of-sight velocity measuremetns, masses of components are determined in distance-independent way.  <no radii though>  Last nine obj. have masses measured using circumstellar disk Keplerian velocities obtain by means of spectroscopy.  Mass for central star can be determined only if linear value of orbital radius at which velocity is measured is known.  Hence, stellar masses in this case distance dependent. 2 in binary"
 - References for 9 single measurements (including 2 binaries): Simon+2000, Prato+2002, Hillenbrand&White2004, D'Orazi+2011; ***Simon+2000 as actual reference (UZ Tau E binary measurement later split into two by Prato+2002)***
 - "Although standard set of models shows reasonable general agreement with data, predicting mass values almost always within 20% of dynamical ones - and in several cases within 5% - general trend suggests that standard models tend to underestimate stellar mass, confirming previous results (Mathieu et al. 2007 and references therein)"



NOTES FOR STUDIES USING ALMA FOR DYNAMICAL MASSES
- Czekala+2015: https://ui.adsabs.harvard.edu/abs/2016ApJ...818..156C/abstract
 - Used for deriving stellar masses from circumbinary disk DQ Tau; ALMA 12CO J=2--1
- Lindberg+2014: https://ui.adsabs.harvard.edu/abs/2014A%26A...566A..74L/abstract
 - Used for deriving, among other stuff, stellar mass of disk around ~2.3Mstar; ALMA
- White+2015: https://ui.adsabs.harvard.edu/abs/2015ESS.....312006W/abstract
 - Used for HD 141569, which is Herbig disk
- Ya-Lin Wu+2017: https://ui.adsabs.harvard.edu/abs/2017ApJ...846L..26W/abstract
 - Used for finding dynamical mass of low-mass companion (~0.1Mstar, not super-precise); concluded system was tertiary system with three ~0.1Mstar stars; used methodology but not code of Czekala+2015
- Sheehan+2018: https://ui.adsabs.harvard.edu/abs/2019ApJ...874..136S/abstract
 - "Here we demonstrate how ALMA 12CO(J=2--1) observations and precise distances with GAIA can be used to measure high-precision (~2%) dynamical masses for young stars, using observations of the three preMS stars <names>.  These sources were originally observed as part of a program to look for disks around young, accreting planetary-mass companions in both continuum and spectral line emission.  The results of this program as it pertains to the companions are presented in..."
 - ***"Although these sources are not truly 'single', this technique can be equally well applied to any star, single or multiple, with a disk"***
 - ***Masses of 0.796, 0.101, 0.535MSun"
 - ***"Foreground extinction could affect our stellar mass measurement <for the lowmass disk>, although our simple model for extinction only increases the stellar mass to ~0.14MSun and does not reconcile with evolutionary tracks"***
 - ***"If the mass estimate is correct, however, then relatively major shift in evolutionary tracks for young, low-mass objects is needed.  Higher signal-to-noise data may help us to better understand effects of cloud contamination on this source and better constrain its mass, as might more optically thin gas tracers that better see through the foreground cloud.  For now, however, it remains unclear whether the discrepancy is result of limitations of data, or whether there are real problems with the evolutionary tracks"***
 - ***"Moving forward, however, much larger sample of preMS stars needed to understand whether trends suggested by our targets generally true, and thereby truly place constraints on evolutionary tracks"***
 - ...Notes on necessary resolution of observations to do this...
